Markov Automata with Multiple Objectives

Markov automata combine non-determinism, probabilistic branching, and exponentially distributed delays. This compositional variant of continuous-time Markov decision processes is used in reliability engineering, performance evaluation and stochastic scheduling. Their verification so far focused on single objectives such as (timed) reachability, and expected costs. In practice, often the objectives are mutually dependent and the aim is to reveal trade-offs. We present algorithms to analyze several objectives simultaneously and approximate Pareto curves. This includes, e.g., several (timed) reachability objectives, or various expected cost objectives. We also consider combinations thereof, such as on-time-within-budget objectives - which policies guarantee reaching a goal state within a deadline with at least probability $p$ while keeping the allowed average costs below a threshold? We adopt existing approaches for classical Markov decision processes. The main challenge is to treat policies exploiting state residence times, even for untimed objectives. Experimental results show the feasibility and scalability of our approach.

==> pics/achievablePoints_timed.csv <==
x,y
0,0.593986
0.135344,0.593986
0.138367,0.593952
0.141426,0.593853
0.144532,0.593687
0.147691,0.593454
0.150895,0.593155
0.154137,0.59279
0.157429,0.592358
0.160772,0.591859
0.164158,0.591293
0.167595,0.590661
0.171071,0.589963
0.174598,0.589198
0.178183,0.588364
0.181807,0.587464
0.185476,0.586499
0.189197,0.585467
0.192976,0.584365
0.196801,0.583196
0.200679,0.581959
0.204598,0.580657
0.208583,0.579283
0.212602,0.577847
0.216687,0.576337
0.220805,0.574767
0.224995,0.573121
0.229228,0.571411
0.233511,0.569634
0.237848,0.567787
0.242239,0.565872
0.24669,0.563885
0.251188,0.561832
0.255737,0.559712
0.260342,0.557523
0.265014,0.555258
0.26974,0.552924
0.274527,0.550518
0.279364,0.548045
0.284252,0.545504
0.294209,0.540207
0.304395,0.534627
0.314821,0.528759
0.325464,0.522616
0.336351,0.516182
0.347494,0.50945
0.358862,0.502439
0.370467,0.495141
0.382344,0.487535
0.39447,0.479634
0.406836,0.471446
0.419462,0.462957
0.432353,0.454162
0.445547,0.445037
0.459013,0.435601
0.472764,0.425845
0.486769,0.41579
0.501028,0.405439
0.515587,0.394757
0.530425,0.383759
0.545548,0.37244
0.560967,0.360794
0.576655,0.348838
0.592638,0.336556
0.608907,0.323952
0.625494,0.311002
0.642354,0.297742
0.65952,0.284146
0.676997,0.270208
0.694757,0.255953
0.712872,0.241321
0.73127,0.226372
0.750003,0.211062
0.769004,0.195447
0.788385,0.179435
0.808028,0.163123
0.828043,0.146419
0.848361,0.129383
0.868985,0.112009
0.889966,0.0942572
0.911312,0.0761185
0.933016,0.0576001
0.954999,0.0387695
0.977329,0.019567
1,1e-09
1,0
0,0


==> pics/achievablePoints_timed_precise.csv <==
x,y
0,0.593993
0.135336,0.593993
0.136087,0.593991
0.136841,0.593985
0.137597,0.593975
0.138356,0.59396
0.139118,0.593941
0.139882,0.593919
0.14065,0.593892
0.14142,0.59386
0.142193,0.593825
0.142969,0.593786
0.143748,0.593742
0.144529,0.593694
0.145314,0.593643
0.146101,0.593587
0.146891,0.593526
0.147684,0.593462
0.148479,0.593394
0.149278,0.593321
0.150079,0.593244
0.150884,0.593163
0.151691,0.593078
0.1525,0.592989
0.153314,0.592895
0.154129,0.592798
0.154948,0.592696
0.15577,0.59259
0.156594,0.59248
0.157422,0.592366
0.158253,0.592247
0.159086,0.592125
0.159922,0.591998
0.16076,0.591868
0.161602,0.591733
0.162447,0.591593
0.164147,0.591302
0.165857,0.590995
0.167579,0.590671
0.169314,0.59033
0.171059,0.589972
0.172818,0.589598
0.174588,0.589207
0.17637,0.588799
0.178165,0.588375
0.179972,0.587934
0.18179,0.587476
0.183621,0.587001
0.185463,0.58651
0.187318,0.586002
0.189186,0.585477
0.191067,0.584935
0.19296,0.584376
0.194865,0.5838
0.196782,0.583208
0.198713,0.582599
0.200655,0.581973
0.202611,0.58133
0.204578,0.58067
0.206559,0.579994
0.208552,0.5793
0.210559,0.57859
0.212577,0.577862
0.214611,0.577117
0.216655,0.576356
0.218712,0.575578
0.220783,0.574782
0.222866,0.57397
0.224964,0.57314
0.227073,0.572294
0.229197,0.57143
0.231333,0.570549
0.233483,0.569651
0.235646,0.568737
0.237821,0.567805
0.240011,0.566855
0.242214,0.565889
0.24443,0.564905
0.246659,0.563905
0.248903,0.562887
0.25116,0.561851
0.253431,0.560798
0.255715,0.559729
0.258017,0.55864
0.260329,0.557535
0.262657,0.556412
0.264998,0.555272
0.267353,0.554114
0.269722,0.552939
0.272104,0.551747
0.274501,0.550537
0.276913,0.549309
0.279339,0.548063
0.281779,0.5468
0.284231,0.545521
0.286698,0.544224
0.289179,0.542908
0.291675,0.541576
0.294186,0.540225
0.29671,0.538857
0.299251,0.53747
0.301803,0.536067
0.304371,0.534646
0.306954,0.533207
0.309552,0.53175
0.312164,0.530275
0.314789,0.528783
0.31743,0.527273
0.320086,0.525744
0.322755,0.524199
0.325442,0.522634
0.328142,0.521052
0.330857,0.519453
0.333587,0.517834
0.336331,0.516199
0.339093,0.514544
0.341868,0.512872
0.344659,0.511181
0.347465,0.509473
0.350285,0.507747
0.35312,0.506003
0.355972,0.504239
0.358838,0.502458
0.36172,0.500659
0.364617,0.498842
0.367529,0.497006
0.370458,0.495152
0.373401,0.493279
0.376362,0.491387
0.379335,0.489479
0.382326,0.487551
0.385332,0.485605
0.388356,0.483639
0.391395,0.481655
0.394446,0.479655
0.397517,0.477633
0.400601,0.475595
0.4037,0.473539
0.406818,0.471463
0.409951,0.469367
0.413101,0.467253
0.416265,0.465122
0.419445,0.462972
0.422642,0.460803
0.425858,0.458613
0.429086,0.456407
0.432333,0.45418
0.435609,0.451926
0.438902,0.449652
0.442209,0.447361
0.445534,0.445049
0.448874,0.44272
0.452233,0.44037
0.455609,0.438001
0.459002,0.435612
0.462409,0.433206
0.465833,0.43078
0.469274,0.428336
0.472735,0.425869
0.476211,0.423384
0.479703,0.420881
0.483214,0.418357
0.486741,0.415814
0.490288,0.41325
0.49385,0.410667
0.497429,0.408066
0.501024,0.405445
0.504635,0.402806
0.508268,0.400144
0.511917,0.397463
0.515582,0.394764
0.519262,0.392046
0.522962,0.389307
0.526681,0.386547
0.530416,0.383769
0.53417,0.380969
0.537938,0.378152
0.541728,0.375313
0.545535,0.372453
0.54936,0.369573
0.553202,0.366675
0.557065,0.363754
0.56094,0.360817
0.564837,0.357857
0.568748,0.354879
0.572681,0.351879
0.576628,0.348862
0.580593,0.345824
0.58458,0.342764
0.588584,0.339683
0.592608,0.336581
0.596648,0.333461
0.600709,0.330318
0.604786,0.327156
0.608884,0.323972
0.612998,0.32077
0.617131,0.317546
0.621283,0.314302
0.625452,0.311038
0.629642,0.307751
0.633846,0.304448
0.638072,0.301121
0.642316,0.297774
0.646579,0.294407
0.650863,0.291016
0.655162,0.287608
0.659484,0.284176
0.663825,0.280723
0.668181,0.277252
0.672556,0.27376
0.676954,0.270245
0.681368,0.26671
0.685807,0.26315
0.690262,0.259571
0.694732,0.255975
0.699227,0.252352
0.70374,0.248711
0.708272,0.245047
0.712822,0.241364
0.717395,0.237656
0.721984,0.23393
0.726593,0.230182
0.731223,0.226412
0.735869,0.222623
0.740539,0.218809
0.745229,0.214973
0.749939,0.211116
0.754668,0.207238
0.759416,0.203339
0.764186,0.199416
0.768976,0.195472
0.773786,0.191506
0.778611,0.187522
0.783457,0.183515
0.788326,0.179485
0.793214,0.175434
0.798122,0.17136
0.803053,0.167263
0.808002,0.163146
0.812968,0.159009
0.81796,0.154846
0.822968,0.150664
0.827998,0.146458
0.833051,0.142229
0.838121,0.13798
0.84321,0.13371
0.848324,0.129414
0.853458,0.125097
0.858612,0.120758
0.863788,0.116395
0.868983,0.112012
0.874201,0.107604
0.879439,0.103174
0.884699,0.0987214
0.889973,0.0942513
0.900595,0.0852356
0.911296,0.0761333
0.922089,0.0669336
0.932959,0.0576493
0.943915,0.0482737
0.954961,0.038802
0.966092,0.0292395
0.977304,0.0195894
0.988607,0.00984188
0.99429,0.00493535
1,1e-09
1,0
0,0


==> pics/intro_plot_overapproximation.csv <==
x,y
2.71265,0.298655
2.73856,0.386952
2.78687,0.50431
2.86613,0.66092
2.89302,0.708307
2.90763,0.72526
2.9133,0.725577
4.51307,0.725577
4.51307,0
2.71265,0


==> pics/intro_plot_underapproximation.csv <==
x,y
2.71265,0
2.71355,0.257655
2.73092,0.338321
2.76651,0.438146
2.85027,0.615497
2.88416,0.679795
2.90586,0.713463
2.91328,0.719202
3.00871,0.719213
4.51307,0.719213
4.51307,0


==> pics/mdpScatterPlot.csv <==
prismtotal	stormtotal	prismverif	stormverif	benchmark
0.285	0.474	0.183	0.01	consensus
0.501	0.497	0.329	0.017	consensus
0.737	0.518	0.528	0.028	consensus
1.771	1.169	1.416	0.193	consensus
4.998	3.421	4.267	0.806	consensus
10.813	10.675	9.735	3.639	consensus
6.423	0.83	6.157	0.146	zeroconf
12.428	1.178	12.093	0.368	zeroconf
22.596	1.454	22.143	0.819	zeroconf
46.311	2.924	45.715	1.926	zeroconf-tb
40.78	2.052	40.259	1.256	zeroconf-tb
97.631	7.469	96.813	6.216	zeroconf-tb
#14.788	0.877	14.486	0.257	team
#353.139	9.325	351.52	6.637	team
#14649.29	889.889	14642.685	866.151	team
0.298	0.355	0.228	0.145	dpm
0.312	0.433	0.247	0.213	dpm
0.36	0.433	0.285	0.207	dpm


==> pics/singleObjScatterPlot.csv <==
imca	storm	storm-single	benchmark
0.009251	0.047	0.021	jobs
1.053539	2.977	1.702	jobs
0.135747	0.556	0.279	jobs
19.938350	56.242	31.682	jobs
6.253684	0.102	0.095	polling
21.947903	54.35	14.163	polling
3630.283394	52.162	47.746	polling
3424.729661	 8615.39	1597.095	polling
0.004603	0.009	0.004	stream
0.480614	1.578	0.509	stream
2.971569	1.462	1.261	stream
36.662569	111.45	33.527	stream
1.784800	1.217	0.4	mutex
6.922389	4.118	1.008	mutex



==> plots/multi_pareto/overapproximation.csv <==
x,y
0,0.666667
1.61111,0.666667
1.83333,0.5
1.83333,0
0,0


==> plots/multi_pareto/underapproximation.csv <==
x,y
0,0.666667
1.61111,0.666667
1.83333,0.5
1.83333,0
0,0

